Algorithms for Mumford curves

Mumford showed that Schottky subgroups of $PGL(2,K)$ give rise to certain curves, now called Mumford curves, over a non-Archimedean field K. Such curves are foundational to subjects dealing with non-Archimedean varieties, including Berkovich theory and tropical geometry. We develop and implement numerical algorithms for Mumford curves over the field of p-adic numbers. A crucial and difficult step is finding a good set of generators for a Schottky group, a problem solved in this paper. This result allows us to design and implement algorithms for tasks such as: approximating the period matrices of the Jacobians of Mumford curves; computing the Berkovich skeleta of their analytifications; and approximating points in canonical embeddings. We also discuss specific methods and future work for hyperelliptic Mumford curves.

==> Mumford_Curves_Section_3.txt <==
Mumford Curves Section 3
system:sage


{{{id=1|
# General code for Section 3
#This block of code defines theta_estimate and theta_derivative_estimate, used for Algorithm 3.3 and Algorithm 3.13, respectively.

pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')

"""
compute the action of a 2 by 2 matrix g on an element z
"""
def act_on(g,z):
    if g[1][0]==0:
        return (g[0][0]*z+g[0][1])/g[1][1]
    else:
        return g[0][0]/g[1][0]+(g[0][1]-g[0][0]*g[1][1]/g[1][0])/(g[1][0]*z+g[1][1])

"""
compute all reduced words in a1,a2,...,a{genus},b1,b2,...,b{genus}
such that a{i} is not next to b{i}
"""
def get_reduced_words(genus,max_length):
    letters = ['a'+str(i) for i in range(genus)]+['b'+str(i) for i in range(genus)]
    words = []
    words.append([])
    current_words = [[i] for i in letters]
    words += current_words
    for i in range(max_length-1):
        next_words = []
        for w in current_words:
            for l in letters:
                if w[-1][0]!=l[0] and w[-1][1]==l[1]:
                    pass
                else:
                    next_words.append(w+[l])
        current_words = next_words
        words += current_words
    return words
    
"""
compute group element from reduced word
the output is a 2 by 2 matrix
"""
def get_group_element(schottky_generators,word):
    a = Matrix(QQ,[[1,0],[0,1]])
    for i in word:
        if i[0]=='a':
            a = a*schottky_generators[int(i[1])][0]
        else:
            a = a*schottky_generators[int(i[1])][1]
    if valuation(KK(a[0,0]+a[1,1])) >= (1/2)*valuation(KK(a[0,0]*a[1,1]-a[0,1]*a[1,0])) and word <> []:
        print "Invalid input:  these matrices do not generate a Schottky group.  The following matrix is not hyperbolic:"
        print a
        print "It arises from the group generators in the following way:"
        print word
        raise Exception()
    return a

"""
compute the theta function
a,b,z,m is the same as in the paper
"schottky_generators" contains g matrices
"""        
def theta_estimate(schottky_generators,a,b,z,m):
    schottky_generators = [[i,i.inverse()] for i in schottky_generators]
    genus = len(schottky_generators)
    words = get_reduced_words(genus,m)
    p = KK(1)
    for w in words:
        g = get_group_element(schottky_generators,w)
        ga = act_on(g,a)
        gb = act_on(g,b)
        f = (z-ga)/(z-gb)
        p *= f
    return p

"""
compute the derivative of the theta function
a,b,z,m is the same as in the paper
"schottky_generators" contains g matrices
"""      
def theta_derivative_estimate(schottky_generators,a,b,z,m):
    schottky_generators = [[i,i.inverse()] for i in schottky_generators]
    genus = len(schottky_generators)
    words = get_reduced_words(genus,m)
    r = KK(0)
    for w in words:
        g = get_group_element(schottky_generators,w)
        ga = act_on(g,a)
        gb = act_on(g,b)
        f = (ga-gb)/((z-ga)*(z-gb))
        r += f
    return r
///
}}}

{{{id=2|
# Example (1) in Section 3.1 to find a period matrix
print("Example (1) in Section 3.1: genus 2 dumbbell")
pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')
g0 = Matrix(QQ,[[27,0],[0,3]])
g1 = Matrix(QQ,[[1,4],[1,1]])*g0*Matrix(QQ,[[1,4],[1,1]]).inverse() # eigenvalues 27,3, eigenvectors (1:1),(4:1)
g2 = Matrix(QQ,[[2,5],[1,1]])*g0*Matrix(QQ,[[2,5],[1,1]]).inverse() # eigenvalues 27,3, eigenvectors (2:1),(5:1)
schottky_generators = [g1,g2]
print("Given Schottky generators:")
print(g1)
print(g2)
print("Period matrix:")
m = 5
q11_numerator = theta_estimate(schottky_generators,10,act_on(g1,10),19,m)
q11_denominator = theta_estimate(schottky_generators,10,act_on(g1,10),act_on(g1,19),m)
q11 = q11_numerator/q11_denominator
print(q11)
q12_numerator = theta_estimate(schottky_generators,11,act_on(g2,11),19,m)
q12_denominator = theta_estimate(schottky_generators,11,act_on(g2,11),act_on(g1,19),m)
q12 = q12_numerator/q12_denominator
print(q12)
q21_numerator = theta_estimate(schottky_generators,10,act_on(g1,10),20,m)
q21_denominator = theta_estimate(schottky_generators,10,act_on(g1,10),act_on(g2,20),m)
q21 = q21_numerator/q21_denominator
print(q21)
q22_numerator = theta_estimate(schottky_generators,11,act_on(g2,11),20,m)
q22_denominator = theta_estimate(schottky_generators,11,act_on(g2,11),act_on(g2,20),m)
q22 = q22_numerator/q22_denominator
print(q22)
///
}}}

{{{id=3|
# Example (2) in Section 3.1 to find a period matrix
print("Example (2) in Section 3.1: genus 2 theta")
pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')
g0 = Matrix(QQ,[[81,0],[0,1]])
g1 = Matrix(QQ,[[1,2],[1,1]])*g0*Matrix(QQ,[[1,2],[1,1]]).inverse() # eigenvalues 81,1, eigenvectors (1:1),(2:1)
g2 = Matrix(QQ,[[4,5],[1,1]])*g0*Matrix(QQ,[[4,5],[1,1]]).inverse() # eigenvalues 81,1, eigenvectors (4:1),(5:1)
schottky_generators = [g1,g2]
print("Given Schottky generators:")
print(g1)
print(g2)
print("Period matrix:")
m = 5
q11_numerator = theta_estimate(schottky_generators,10,act_on(g1,10),19,m)
q11_denominator = theta_estimate(schottky_generators,10,act_on(g1,10),act_on(g1,19),m)
q11 = q11_numerator/q11_denominator
print(q11)
q12_numerator = theta_estimate(schottky_generators,13,act_on(g2,13),19,m)
q12_denominator = theta_estimate(schottky_generators,13,act_on(g2,13),act_on(g1,19),m)
q12 = q12_numerator/q12_denominator
print(q12)
q21_numerator = theta_estimate(schottky_generators,10,act_on(g1,10),22,m)
q21_denominator = theta_estimate(schottky_generators,10,act_on(g1,10),act_on(g2,22),m)
q21 = q21_numerator/q21_denominator
print(q21)
q22_numerator = theta_estimate(schottky_generators,13,act_on(g2,13),22,m)
q22_denominator = theta_estimate(schottky_generators,13,act_on(g2,13),act_on(g2,22),m)
q22 = q22_numerator/q22_denominator
print(q22)
///
}}}

{{{id=4|
# Example (3) in Section 3.1 to find a period matrix
print("Example (3) in Section 3.1: genus 3 honeycomb")
pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')
g0 = Matrix(QQ,[[1,0],[0,81]])
g1 = Matrix(QQ,[[1,3],[1,1]])*g0*Matrix(QQ,[[1,3],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 1,3
g2 = Matrix(QQ,[[2,6],[1,1]])*g0*Matrix(QQ,[[2,6],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 2,6
g3 = Matrix(QQ,[[4,5],[1,1]])*g0*Matrix(QQ,[[4,5],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 4,5
schottky_generators = [g1,g2,g3]
print("Given Schottky generators:")
print(g1)
print(g2)
print(g3)
print("Period matrix:")
m = 5
g = [g1,g2,g3]
a = [12,15,14]
z = [21,24,23]
for i in range(3):
    for j in range(3):
        numerator = theta_estimate(schottky_generators,a[i],act_on(g[i],a[i]),z[j],m)
        denominator = theta_estimate(schottky_generators,a[i],act_on(g[i],a[i]),act_on(g[j],z[j]),m)
        print(numerator/denominator)
///
}}}

{{{id=5|
# Example in Section 3.3 to find a canonical embedding
print("Example in Section 3.3: genus 3 honeycomb")
pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')
g0 = Matrix(QQ,[[1,0],[0,81]])
g1 = Matrix(QQ,[[1,3],[1,1]])*g0*Matrix(QQ,[[1,3],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 1,3
g2 = Matrix(QQ,[[2,6],[1,1]])*g0*Matrix(QQ,[[2,6],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 2,6
g3 = Matrix(QQ,[[4,5],[1,1]])*g0*Matrix(QQ,[[4,5],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 4,5
schottky_generators = [g1,g2,g3]
print("Given Schottky generators:")
print(g1)
print(g2)
print(g3)
r = []
for z in [17,19,23,29,37,41,43,47,53,59,61,67,71,73]:
    xx = (theta_derivative_estimate(schottky_generators,30,act_on(g1,30),z,6))
    yy = (theta_derivative_estimate(schottky_generators,33,act_on(g2,33),z,6))
    zz = (theta_derivative_estimate(schottky_generators,32,act_on(g3,32),z,6))
    r.append([xx,yy,zz])
rr = []
for [xx,yy,zz] in r:
    rr.append([xx^4,xx^3*yy,xx^3*zz,xx^2*yy^2,xx^2*yy*zz,xx^2*zz^2,xx*yy^3,xx*yy^2*zz,xx*yy*zz^2,xx*zz^3,yy^4,
            yy^3*zz,yy^2*zz^2,yy*zz^3,zz^4])
rrr = [[i.lift() for i in j] for j in rr]
A = Matrix(QQ,rrr)
l = (A.transpose().kernel().gens()[0])
print("The 15 coefficients of the quartic are:")
for i in range(15):
    print(KK(l[i]))
///
}}}

{{{id=6|

///
}}}

==> Mumford_Curves_Section_4.txt <==
Mumford Curves Section 4
system:sage


{{{id=2|
# General code for Section 3, required for Section 4 code
#This block of code defines theta_estimate and theta_derivative_estimate, used for Algorithm 3.3 and Algorithm 3.13, respectively.

pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')

"""
compute the action of a 2 by 2 matrix g on an element z
"""
def act_on(g,z):
    if g[1][0]==0:
        return (g[0][0]*z+g[0][1])/g[1][1]
    else:
        return g[0][0]/g[1][0]+(g[0][1]-g[0][0]*g[1][1]/g[1][0])/(g[1][0]*z+g[1][1])

"""
compute all reduced words in a1,a2,...,a{genus},b1,b2,...,b{genus}
such that a{i} is not next to b{i}
"""
def get_reduced_words(genus,max_length):
    letters = ['a'+str(i) for i in range(genus)]+['b'+str(i) for i in range(genus)]
    words = []
    words.append([])
    current_words = [[i] for i in letters]
    words += current_words
    for i in range(max_length-1):
        next_words = []
        for w in current_words:
            for l in letters:
                if w[-1][0]!=l[0] and w[-1][1]==l[1]:
                    pass
                else:
                    next_words.append(w+[l])
        current_words = next_words
        words += current_words
    return words
    
"""
compute group element from reduced word
the output is a 2 by 2 matrix
"""
def get_group_element(schottky_generators,word):
    a = Matrix(QQ,[[1,0],[0,1]])
    for i in word:
        if i[0]=='a':
            a = a*schottky_generators[int(i[1])][0]
        else:
            a = a*schottky_generators[int(i[1])][1]
    if valuation(KK(a[0,0]+a[1,1])) >= (1/2)*valuation(KK(a[0,0]*a[1,1]-a[0,1]*a[1,0])) and word <> []:
        print "Invalid input:  these matrices do not generate a Schottky group.  The following matrix is not hyperbolic:"
        print a
        print "It arises from the group generators in the following way:"
        print word
        raise Exception()
    return a

"""
compute the theta function
a,b,z,m is the same as in the paper
"schottky_generators" contains g matrices
"""        
def theta_estimate(schottky_generators,a,b,z,m):
    schottky_generators = [[i,i.inverse()] for i in schottky_generators]
    genus = len(schottky_generators)
    words = get_reduced_words(genus,m)
    p = KK(1)
    for w in words:
        g = get_group_element(schottky_generators,w)
        ga = act_on(g,a)
        gb = act_on(g,b)
        f = (z-ga)/(z-gb)
        p *= f
    return p

"""
compute the derivative of the theta function
a,b,z,m is the same as in the paper
"schottky_generators" contains g matrices
"""      
def theta_derivative_estimate(schottky_generators,a,b,z,m):
    schottky_generators = [[i,i.inverse()] for i in schottky_generators]
    genus = len(schottky_generators)
    words = get_reduced_words(genus,m)
    r = KK(0)
    for w in words:
        g = get_group_element(schottky_generators,w)
        ga = act_on(g,a)
        gb = act_on(g,b)
        f = (ga-gb)/((z-ga)*(z-gb))
        r += f
    return r
///
}}}

{{{id=1|
# General code for Section 4 (part 1)
# Requires the general code for Section 3

pp = 3
KK = Qp(pp,50,'capped-rel',print_mode='bars')

class BTVertex(object):
    def __init__(self,a,r_valuation):
        self.a = a
        self.r_valuation = r_valuation
        self.a_is_zero = (KK(a).valuation()>=r_valuation)
        if not self.a_is_zero:
            self.a_valuation = KK(a).valuation()
            self.a_list = KK(a).list()
            if len(self.a_list)>self.r_valuation-self.a_valuation:
                self.a_list = self.a_list[:self.r_valuation-self.a_valuation]
            elif len(self.a_list)<self.r_valuation-self.a_valuation:
                self.a_list += [0 for i in range(self.r_valuation-self.a_valuation-len(self.a_list))]
    def get_key(self):
        if self.a_is_zero:
            return self.r_valuation
        else:
            return (tuple(self.a_list),self.r_valuation)
    def get_a_str(self):
        s = ""
        if self.a_is_zero:
            s += "0"
        else:
            s += "..."
            for i in range(len(self.a_list)):
                s += str(self.a_list[-(i+1)])
            s += "*"+str(pp)+"^"
            s += str(self.a_valuation)
        return s
    def __str__(self):
        s = "Vertex represented by "
        s += "closed ball with center "
        s += self.get_a_str()
        s += " "
        s += "and radius "+str(pp)+"^"
        s += str(-self.r_valuation)
        return s
    def __repr__(self):
        return str(self)
    def __eq__(self,other):
        return type(other)==BTVertex and self.get_key()==other.get_key()
    def __ne__(self,other):
        return not(self==other)
    def __hash__(self):
        return hash(self.get_key())
    def plus(self,b):
        return BTVertex(self.a+b,self.r_valuation)
    def times(self,b):
        assert(b!=0)
        return BTVertex(self.a*b,self.r_valuation+KK(b).valuation())
    def inverse(self):
        if self.a_is_zero:
            return BTVertex(0,-self.r_valuation)
        else:
            return BTVertex(1/self.a,self.r_valuation-2*self.a_valuation)
    def act_on(self,g):
        if g[1][0]==0:
            return self.times(g[0][0]).plus(g[0][1]).times(1/g[1][1])
        else:
            t = self.times(g[1][0]).plus(g[1][1]).inverse()
            r = t.times(g[0][1]-g[0][0]*g[1][1]/g[1][0]).plus(g[0][0]/g[1][0])
            return r
    def __rmul__(self,g):
        return self.act_on(g)
        
def three_points_to_vertex(points):
    if infinity in points:
        points = [i for i in points if i!=infinity]
        return BTVertex(points[1],KK(points[1]-points[2]).valuation())
    else:
        [p1,p2,p3] = points
        d12 = KK(p1-p2).valuation()
        d23 = KK(p2-p3).valuation()
        d13 = KK(p1-p3).valuation()
        if d12==max([d12,d23,d13]):
            return BTVertex(p1,d12)
        elif d13==max([d12,d23,d13]):
            return BTVertex(p1,d13)
        elif d23==max([d12,d23,d13]):
            return BTVertex(p2,d23)
        
def cross_ratio(points):
    [p1,p2,p3,p4] = points
    if p1==infinity:
        return (p3-p2)/(p4-p2)
    elif p2==infinity:
        return (p3-p1)/(p4-p1)
    elif p3==infinity:
        return (p4-p2)/(p4-p1)
    elif p4==infinity:
        return (p3-p1)/(p3-p2)
    else:
        return (p3-p1)*(p4-p2)/((p4-p1)*(p3-p2))

def four_point_configuration(points):
    [p1,p2,p3,p4] = points
    v1 = abs(KK(cross_ratio([p1,p2,p3,p4])).valuation())
    v2 = abs(KK(cross_ratio([p1,p3,p2,p4])).valuation())
    v3 = abs(KK(cross_ratio([p1,p4,p2,p3])).valuation())
    if v2>0 and v3>0:
        return [{p1:p2,p2:p1,p3:p4,p4:p3},v2]
    elif v1>0 and v3>0:
        return [{p1:p3,p3:p1,p2:p4,p4:p2},v1]
    elif v1>0 and v2>0:
        return [{p1:p4,p4:p1,p2:p3,p3:p2},v1]
    else:
        return [None,0]
        
class NeighborJoiningTree(object):
    def __init__(self,leaves):
        leaves = list(set(leaves))
        self.root = leaves[0]
        self.tree = [infinity,[[infinity,leaves[1]],[infinity,leaves[2]]]]
        self.leaves = leaves
        for leaf in leaves[3:]:
            self.add_leaf(leaf)
    def to_string(self,subtree):
        s = "--("+str(subtree[0])+")--"
        if type(subtree[1])==tuple:
            s += "["
            for i in range(len(subtree[1])):
                next_subtree = subtree[1][i]
                s += self.to_string(next_subtree)
                if i+1<len(subtree[1]):
                    s += ","
            s += "]"
        else:
            s += str(subtree[1])
        return s
    def __str__(self):
        return str(self.root)+self.to_string(self.tree)
    def __repr__(self):
        return str(self)
    def choose_leaf_in_subtree(self,subtree):
        while type(subtree[1])==list or type(subtree[1])==tuple:
            subtree = subtree[1][0]
        return subtree[1] 
    def add_leaf(self,leaf):
        self.add_leaf_in_subtree(leaf,self.tree)
    def add_leaf_in_subtree(self,new_leaf,subtree):
        first_subtree_leaf = self.choose_leaf_in_subtree(subtree[1][0])
        i = 1
        current_subtree_leaf = self.choose_leaf_in_subtree(subtree[1][i])
        [pairing,length] = four_point_configuration([first_subtree_leaf,current_subtree_leaf,self.root,new_leaf])
        while pairing==None and i+1<len(subtree[1]):
            i += 1
            current_subtree_leaf = self.choose_leaf_in_subtree(subtree[1][i])
            [pairing,length] = four_point_configuration([first_subtree_leaf,current_subtree_leaf,self.root,new_leaf])
        if pairing==None:
            subtree[1].append([infinity,new_leaf])
        elif pairing[new_leaf]==self.root:
            subtree[1] = [[infinity,new_leaf],[length,subtree[1]]]
            subtree[0] = subtree[0]-length
        else:
            next_subtree_leaf = pairing[new_leaf]
            if next_subtree_leaf == first_subtree_leaf:
                next_subtree = subtree[1][0]
            else:
                next_subtree = subtree[1][i]
            if type(next_subtree[1])==list:
                self.add_leaf_in_subtree(new_leaf,next_subtree)
            else:
                next_subtree_leaf = next_subtree[1]
                next_subtree[0] = length
                next_subtree[1] = [[infinity,new_leaf],[infinity,next_subtree_leaf]]
    def get_vertices_in_subtree(self,subtree):
        if type(subtree[1])==list:
            p1 = self.choose_leaf_in_subtree(subtree[1][0])
            p2 = self.choose_leaf_in_subtree(subtree[1][1])
            result = [three_points_to_vertex([self.root,p1,p2])]
            for i in range(len(subtree[1])):
                result = result + self.get_vertices_in_subtree(subtree[1][i])
            return result
        else:
            return []
    def get_vertices(self):
        return self.get_vertices_in_subtree(self.tree)
    def get_adjacency_in_subtree(self,subtree,root):
        if type(subtree[1])==list:
            p1 = self.choose_leaf_in_subtree(subtree[1][0])
            p2 = self.choose_leaf_in_subtree(subtree[1][1])
            v = three_points_to_vertex([self.root,p1,p2])
            result = []
            if root!=None and type(subtree[1])==list:
                result.append([root,v])
            for i in range(len(subtree[1])):
                result = result + self.get_adjacency_in_subtree(subtree[1][i],v)
            return result
        else:
            return []
    def get_adjacency(self):
        return self.get_adjacency_in_subtree(self.tree,None)
///
}}}

{{{id=3|
# General code for Section 4 (part 2)

pp = 3
KK = Qp(pp,50,'capped-rel',print_mode='bars')

def p_adic_sqrt(a):
    a = KK(a)
    if a==0:
        return KK(0)
    v = a.valuation()
    if v%2!=0:
        raise Exception("Valuation of the square root is not an integer, so the group is not Schottky.")
    a /= (pp^v)
    b = None
    for i in range(pp):
        if (a-i*i).valuation()>0:
            b = i
            break
    if b==None:
        raise Exception("Square root does not exist, so the group is not Schottky.")
    for i in range(20):
        b = (b+a/b)/2
    return b*(pp^(v/2))

def p_adic_quadratic_solve(a,b,c):
    if a==0:
        raise Exception("Not a quadratic equation")
    d = b*b-4*a*c
    s = p_adic_sqrt(d)
    x1 = (-b+s)/(2*a)
    x2 = (-b-s)/(2*a)
    return (x1,x2)
    
def p_adic_2_by_2_eigenvalues(m):
    a = 1
    b = -m[0][0]-m[1][1]
    c = m[0][0]*m[1][1]-m[0][1]*m[1][0]
    return p_adic_quadratic_solve(a,b,c)
    
def p_adic_2_by_2_eigenvector(m,p):
    if m[0][0]-p!=0 or m[0][1]!=0:
        return (m[0][1],p-m[0][0])
    elif m[1][1]-p!=0 or m[1][0]!=0:
        return (p-m[1][1],m[1][0])
    else:
        raise Exception("Double eigenvalue")

def get_eigenvectors(schottky_generators):
    modified_generators = []
    eigenvectors = []
    for g in schottky_generators:
        [l1,l2] = p_adic_2_by_2_eigenvalues(g)
        if parent(l1)!=QQ:
            l1 = l1.lift()
        if parent(l2)!=QQ:
            l2 = l2.lift()
        [a1,b1] = p_adic_2_by_2_eigenvector(g,l1)
        if parent(a1)!=QQ:
            a1 = a1.lift()
        if parent(b1)!=QQ:
            b1 = b1.lift()
        if b1==0:
            v1 = infinity
        else:
            v1 = a1/b1
        [a2,b2] = p_adic_2_by_2_eigenvector(g,l2)
        if parent(a1)!=QQ:
            a2 = a2.lift()
        if parent(b1)!=QQ:
            b2 = b2.lift()
        if b2==0:
            v2 = infinity
        else:
            v2 = a2/b2
        eigenvectors.append([v1,v2])
        modified_g = Matrix(QQ,[[a1,a2],[b1,b2]])*Matrix(QQ,[[l1,0],[0,l2]])*Matrix(QQ,[[a1,a2],[b1,b2]]).inverse()
        modified_generators.append(modified_g)
    return [modified_generators,eigenvectors]
    
def construct_tree(schottky_generators,base,level):
    schottky_generators = [[i,i.inverse()] for i in schottky_generators]
    genus = len(schottky_generators)
    words = get_reduced_words(genus,level)
    elements = [get_group_element(schottky_generators,i) for i in words if i!=[]]
    leaves = []
    for g in elements:
        leaves.append(act_on(g,base))
    tree = NeighborJoiningTree(leaves)
    return tree
    
def get_combinatorial_tree(tree,schottky_generators):
    vertices = tree.get_vertices()
    adjacency = tree.get_adjacency()
    n_vertices = len(vertices)
    r = [[] for i in range(n_vertices)]
    vertices_inverse_table = dict()
    for i in range(n_vertices):
        vertices_inverse_table[vertices[i]] = i
    for [v1,v2] in adjacency:
        v1 = vertices_inverse_table[v1]
        v2 = vertices_inverse_table[v2]
        r[v1].append(v2)
        r[v2].append(v1)
    action_table = []
    for g in schottky_generators:
        rr = []
        for i in range(n_vertices):
            v = g*vertices[i]
            if v in vertices_inverse_table:
                rr.append(vertices_inverse_table[v])
            else:
                rr.append(None)
        action_table.append(rr)
        rr = []
        for i in range(n_vertices):
            v = g.inverse()*vertices[i]
            if v in vertices_inverse_table:
                rr.append(vertices_inverse_table[v])
            else:
                rr.append(None)
        action_table.append(rr)
    return [r,action_table]
///
}}}

{{{id=4|
# General code for Section 4 (part 3)

def reduce_word(w):
    r = []
    for i in w:
        if len(r)==0:
            r.append(i)
        else:
            if i!=r[-1] and floor(i/2)==floor(r[-1]/2):
                r.pop()
            else:
                r.append(i)
    return(tuple(r))
    
def invert_word(w):
    r = []
    for i in w:
        if i%2==0:
            r.append(i+1)
        else:
            r.append(i-1)
    r.reverse()
    return(tuple(r))
    
def get_subtree(adj,v1,v2):
    visited = set()
    visited.add(v2)
    open_list = []
    for i in adj[v2]:
        if i!=v1:
            visited.add(i)
            open_list.append(i)
    while len(open_list)>0:
        current = open_list.pop()
        for i in adj[current]:
            if not i in visited:
                visited.add(i)
                open_list.append(i)
    return visited

def get_vertex_classes(action_table):
    r = dict()
    visited = set()
    n_vertices = len(action_table[0])
    for i in range(n_vertices):
        if not i in visited:
            visited.add(i)
            open_list = [(i,())]
            r[i] = (i,())
            while len(open_list)>0:
                current,current_word = open_list.pop()
                for j in range(len(action_table)):
                    next = action_table[j][current]
                    if next!=None and not (next in visited):
                        next_word = reduce_word((j,)+current_word)
                        visited.add(next)
                        open_list.append((next,next_word))
                        r[next] = (i,next_word)
    return r
    
def get_edge_classes(adj,action_table):
    n_vertices = len(adj)
    edges = set()
    for i in range(n_vertices):
        for j in adj[i]:
            edges.add((i,j))
    r = dict()
    visited = set()
    for i in edges:
        if not i in visited:
            visited.add(i)
            open_list = [(i,())]
            r[i] = (i,())
            while len(open_list)>0:
                current,current_word = open_list[0]
                open_list = open_list[1:]
                for j in range(len(action_table)):
                    next = (action_table[j][current[0]],action_table[j][current[1]])
                    if (next in edges) and not (next in visited):
                        next_word = reduce_word((j,)+current_word)
                        visited.add(next)
                        open_list.append((next,next_word))
                        r[next] = (i,next_word)
    return r
    
def get_fundamental_domain(adj,edge_classes,start_vertex):
    open_edges = [(None,start_vertex)]
    pairing = []
    while len(open_edges)!=0:
        current = open_edges[0]
        open_edges = open_edges[1:]
        for i in adj[current[1]]:
            if i!=current[0]:
                next = (current[1],i)
                flag = False
                for other in open_edges:
                    if edge_classes[next][0]==edge_classes[(other[1],other[0])][0]:
                        w = reduce_word(edge_classes[(other[1],other[0])][1]+invert_word(edge_classes[next][1]))
                        pairing.append((next,other,w))
                        flag = True
                        break
                if flag:
                    open_edges.remove(other)
                if not flag:
                    open_edges.append(next)
    return pairing

def apply_word(action_table,word,v):
    for j in range(len(word)):
        v = action_table[word[-(j+1)]][v]
        if v==None:
            return None
    return v
    
def certify(adj,action_table,genus,pairing,start_vertex,edge_classes):
    if len(pairing)!=genus:
        return False
    subtrees = []
    for (e1,e2,w) in pairing:
        subtrees.append([get_subtree(adj,e1[0],e1[1]),get_subtree(adj,e2[0],e2[1])])
    for i in range(len(action_table)):
        gv = action_table[i][start_vertex]
        if gv==None:
            return False
        while True:
            #print("certify")
            #print("gv",gv)
            flag = False
            from_edge = None
            to_edge = None
            for j in range(len(pairing)):
                e1,e2,w = pairing[j]
                #print("e1 e2 w",e1,e2,w)
                #print(edge_classes[e1])
                #print(edge_classes[(e2[1],e2[0])])
                #print(apply_word(action_table,(1,2),232))
                if gv in subtrees[j][0]:
                    #print(j,0)
                    flag = True
                    word = w
                    break
                elif gv in subtrees[j][1]:
                    #print(j,1)
                    flag = True
                    word = invert_word(w)
                    break
            if flag:
                gv = apply_word(action_table,word,gv)
                if gv==None:
                    return False
            if not flag:
                if gv==start_vertex:
                    break
                else:
                    return False
    return True

def print_ball(base_vertex,r_valuation,complement=False):
    s = ""
    if not complement:
        s += "open ball "
    else:
        s += "complement of closed ball "
    s += "with center "
    s += base_vertex.get_a_str()
    s += " and radius "
    s += str(pp)+"^"+str(-r_valuation)
    return s

def print_midpoint(v0,v1):
    t = KK(v0.a-v1.a).valuation()
    if t<v0.r_valuation and t<v1.r_valuation:
        distance = (v0.r_valuation-t)+(v1.r_valuation-t)
    else:
        distance = abs(v0.r_valuation-v1.r_valuation)
    if v1.r_valuation>v0.r_valuation:
        return print_ball(v1,v1.r_valuation-distance/2,False)
    else:
        return print_ball(v0,v0.r_valuation-distance/2,True)

def print_fundamental_domain(vertices,f):
    print("Generators:")
    for i in range(len(f)):
        word = f[i][2]
        s = "g"+str(i+1)+"="
        for j in range(len(word)):
            l = word[j]
            if l%2==0:
                s += "h"+str(floor(l/2)+1)
            else:
                s += "h"+str(floor(l/2)+1)+"inverse"
            if j<len(word)-1:
                s += "*"
        print(s)
    print
    print("Fundamental domain:")
    for i in range(len(f)):
        for j in range(2):
            if j==0:
                s = "B"+str(i+1)+"'="
            else:
                s = "B"+str(i+1)+"="
            v0,v1 = vertices[f[i][j][0]],vertices[f[i][j][1]]
            s += print_midpoint(v0,v1)
            print(s)
    
def main(schottky_generators,max_level=infinity):
    genus = len(schottky_generators)
    schottky_generators,eigenvectors = get_eigenvectors(schottky_generators)
    tree = construct_tree(schottky_generators,eigenvectors[0][0],1)
    start_vertex_raw = tree.get_vertices()[0]
    level = 2
    while level<=max_level:
        print("Trying m="+str(level))
        tree = construct_tree(schottky_generators,eigenvectors[0][0],level)
        vertices = tree.get_vertices()
        for i in range(len(vertices)):
            if vertices[i]==start_vertex_raw:
                start_vertex = i
        adj,action_table = get_combinatorial_tree(tree,schottky_generators)
        vertex_classes = get_vertex_classes(action_table)
        edge_classes = get_edge_classes(adj,action_table)
        f = get_fundamental_domain(adj,edge_classes,start_vertex)
        print
        print_fundamental_domain(vertices,f)
        print
        if certify(adj,action_table,genus,f,start_vertex,edge_classes):
            print("The result is correct.")
            break
        else:
            print("The result is incorrect. Need to try again.")
            print
        level += 1
///
}}}

{{{id=5|
#A rank 2 Schottky group, with generators h1 and h2 in bad position.
print("Example: genus 2 dumbbell")
pp = 3
KK = Qp(pp,100,'capped-rel',print_mode='bars') # You need high precision in this example!
g0 = Matrix(QQ,[[27,0],[0,3]])
g1 = Matrix(QQ,[[1,4],[1,1]])*g0*Matrix(QQ,[[1,4],[1,1]]).inverse() # eigenvalues 27,3, eigenvectors (1:1),(4:1)
g2 = Matrix(QQ,[[2,5],[1,1]])*g0*Matrix(QQ,[[2,5],[1,1]]).inverse() # eigenvalues 27,3, eigenvectors (2:1),(5:1)
h1 = g1
h2 = g1*g1*g1*g2
schottky_generators = [h1,h2]
print("Given Schottky generators:")
print(h1)
print(h2)
print
main(schottky_generators)
///
}}}

{{{id=6|
#A rank 2 Schottky group, with generators h1 and h2 in bad position.
print("Example: genus 2 theta")
pp = 3
KK = Qp(pp,50,'capped-rel',print_mode='bars')
g0 = Matrix(QQ,[[81,0],[0,1]])
g1 = Matrix(QQ,[[1,2],[1,1]])*g0*Matrix(QQ,[[1,2],[1,1]]).inverse() # eigenvalues 81,1, eigenvectors (1:1),(2:1)
g2 = Matrix(QQ,[[4,5],[1,1]])*g0*Matrix(QQ,[[4,5],[1,1]]).inverse() # eigenvalues 81,1, eigenvectors (4:1),(5:1)
h1 = g1
h2 = g1*g1*g1*g2
schottky_generators = [h1,h2]
print("Given Schottky generators:")
print(h1)
print(h2)
print
main(schottky_generators)
///
}}}

{{{id=7|
#A rank 3 Schottky group, with generators h1, h2, and h3 in bad position.
print("Example: genus 3 honeycomb")
pp = 3
KK = Qp(pp,25,'capped-rel',print_mode='bars')
g0 = Matrix(QQ,[[1,0],[0,81]])
g1 = Matrix(QQ,[[1,3],[1,1]])*g0*Matrix(QQ,[[1,3],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 1,3
g2 = Matrix(QQ,[[2,6],[1,1]])*g0*Matrix(QQ,[[2,6],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 2,6
g3 = Matrix(QQ,[[4,5],[1,1]])*g0*Matrix(QQ,[[4,5],[1,1]]).inverse() # eigenvalues 1,81, eigenvectors 4,5
h1 = g1*g2
h2 = g3
h3 = g2
schottky_generators = [h1,h2,h3]
print("Given Schottky generators:")
print(h1)
print(h2)
print(h3)
print
main(schottky_generators)
///
}}}

{{{id=8|

///
}}}

{{{id=9|

///
}}}
